Detection of Intracluster Globular Clusters in the First JWST Images of the Gravitational Lens Cluster SMACS J0723.3-7327 at z = 0.39

We present a survey of globular clusters (GCs) in the massive gravitational lens cluster SMACS J0723.3-7327 at $z=0.39$ based on the early released JWST/NIRCam images. In the color-magnitude diagrams of the point sources we find clearly a rich population of intracluster GCs that spread in a wide area of the cluster. Their ages, considering the cluster redshift, are younger than 9.5 Gyr. The F200W (AB) magnitudes of these GCs, $26.5<{F200W_0} <29.5$ mag, correspond to $-15.2<{M_{F200W}} <-12.2$ mag, showing that they belong to the brightest GCs (including ultracompact dwarfs). The spatial distributions of these GCs show a megaparsec-scale structure elongated along the major axis of the brightest cluster galaxy. In addition, they show a large number of substructures, some of which are consistent with the substructures seen in the map of diffuse intracluster light. The GC number density map is, in general, consistent with the dark matter mass density map based on the strong lensing analysis in the literature. The radial number density profile of the GCs in the outer region is steeper than the dark matter mass profile obtained from lensing models. These results are consistent with those for the GCs found in the deep HST images of Abell 2744, another massive cluster at $z=0.308$, and in simulated galaxy clusters. This shows that the intracluster GCs are an excellent independent tool to probe the dark matter distribution in galaxy clusters as well as to reveal the cluster assembly history in the JWST era.

==> readme.txt <==
                                               Oct 3, 2022
We are submitting a REVISED manuscript,
titled: Detection of Intracluster Globular Clusters in the First JWST Images of the Gravitational Lens Cluster SMACS J0723.3-7327 at $z=0.39$
with authors: Myung Gyoon LEE, Jang Ho Bae and In Sung Jang
to the Astrophysical Journal Letters.
We revised the manuscript according to the refee's report, marking the added and revised parts in red in the manuscript. In the response file, (Ref#)'s are the referee's comments, and [**Res]'s are our responses.

Corresponding author: Myung Gyoon Lee

Contact information for Myung Gyoon Lee
  email:  mglee@astro.snu.ac.kr
  address:Astronomy Program,
          Department of Physics and Astronomy
          Seoul National University
          1 Gwanak-ro, Gwanak-gu
          Seoul 08826
          Korea
 (fax) 82-2-887-1435
 (phone) 82-10-3905-6684
 

A list of files:
--------
readme.txt - this file
 rev.tex - manuscript latex file
 fig[1-12].pdf(jpeg,png) - figure files

